Automated Support for Unit Test Generation: A Tutorial Book Chapter

Unit testing is a stage of testing where the smallest segment of code that can be tested in isolation from the rest of the system - often a class - is tested. Unit tests are typically written as executable code, often in a format provided by a unit testing framework such as pytest for Python. Creating unit tests is a time and effort-intensive process with many repetitive, manual elements. To illustrate how AI can support unit testing, this chapter introduces the concept of search-based unit test generation. This technique frames the selection of test input as an optimization problem - we seek a set of test cases that meet some measurable goal of a tester - and unleashes powerful metaheuristic search algorithms to identify the best possible test cases within a restricted timeframe. This chapter introduces two algorithms that can generate pytest-formatted unit tests, tuned towards coverage of source code statements. The chapter concludes by discussing more advanced concepts and gives pointers to further reading for how artificial intelligence can support developers and testers when unit testing software.

==> example_tests/log_stmt.txt <==
Best fitness at generation 1: 63.32564103, number of tests: 13, average test length: 11
Best fitness at generation 2: 68.46111111, number of tests: 12, average test length: 10
Best fitness at generation 3: 68.46111111, number of tests: 12, average test length: 10
Best fitness at generation 4: 68.57878788, number of tests: 11, average test length: 9
Best fitness at generation 5: 68.69000000, number of tests: 10, average test length: 9
Best fitness at generation 6: 68.69333333, number of tests: 10, average test length: 9
Best fitness at generation 7: 69.60606061, number of tests: 11, average test length: 8
Best fitness at generation 8: 69.60909091, number of tests: 11, average test length: 8
Best fitness at generation 9: 69.66666667, number of tests: 10, average test length: 10
Best fitness at generation 10: 69.67666667, number of tests: 10, average test length: 9
Best fitness at generation 11: 70.58787879, number of tests: 11, average test length: 9
Best fitness at generation 12: 70.59090909, number of tests: 11, average test length: 9
Best fitness at generation 13: 70.59393939, number of tests: 11, average test length: 9
Best fitness at generation 14: 70.59696970, number of tests: 11, average test length: 9
Best fitness at generation 15: 70.59696970, number of tests: 11, average test length: 9
Best fitness at generation 16: 70.60000000, number of tests: 11, average test length: 9
Best fitness at generation 17: 70.68333333, number of tests: 10, average test length: 9
Best fitness at generation 18: 70.68333333, number of tests: 10, average test length: 9
Best fitness at generation 19: 70.68666667, number of tests: 10, average test length: 9
Best fitness at generation 20: 71.61212121, number of tests: 11, average test length: 8
Best fitness at generation 21: 71.61212121, number of tests: 11, average test length: 8
Best fitness at generation 22: 71.69000000, number of tests: 10, average test length: 9
Best fitness at generation 23: 71.69000000, number of tests: 10, average test length: 9
Best fitness at generation 24: 71.69000000, number of tests: 10, average test length: 9
Best fitness at generation 25: 71.69333333, number of tests: 10, average test length: 9
Best fitness at generation 26: 71.69333333, number of tests: 10, average test length: 9
Best fitness at generation 27: 71.69333333, number of tests: 10, average test length: 9
Best fitness at generation 28: 71.69666667, number of tests: 10, average test length: 9
Best fitness at generation 29: 71.70333333, number of tests: 10, average test length: 8
Best fitness at generation 30: 71.70666667, number of tests: 10, average test length: 8
Best fitness at generation 31: 71.70666667, number of tests: 10, average test length: 8
Best fitness at generation 32: 71.71000000, number of tests: 10, average test length: 8
Best fitness at generation 33: 71.71333333, number of tests: 10, average test length: 8
Best fitness at generation 34: 71.71333333, number of tests: 10, average test length: 8
Best fitness at generation 35: 73.62121212, number of tests: 11, average test length: 8
Best fitness at generation 36: 73.62727273, number of tests: 11, average test length: 8
Best fitness at generation 37: 73.62727273, number of tests: 11, average test length: 8
Best fitness at generation 38: 73.63333333, number of tests: 11, average test length: 8
Best fitness at generation 39: 73.63636364, number of tests: 11, average test length: 7
Best fitness at generation 40: 73.63939394, number of tests: 11, average test length: 7
Best fitness at generation 41: 73.63939394, number of tests: 11, average test length: 7
Best fitness at generation 42: 75.64242424, number of tests: 11, average test length: 7
Best fitness at generation 43: 75.64242424, number of tests: 11, average test length: 7
Best fitness at generation 44: 75.64242424, number of tests: 11, average test length: 7
Best fitness at generation 45: 75.64545455, number of tests: 11, average test length: 7
Best fitness at generation 46: 75.64848485, number of tests: 11, average test length: 7
Best fitness at generation 47: 75.65151515, number of tests: 11, average test length: 7
Best fitness at generation 48: 75.65151515, number of tests: 11, average test length: 7
Best fitness at generation 49: 75.65151515, number of tests: 11, average test length: 7
Best fitness at generation 50: 75.65454545, number of tests: 11, average test length: 7
Best fitness at generation 51: 75.65454545, number of tests: 11, average test length: 7
Best fitness at generation 52: 75.65757576, number of tests: 11, average test length: 7
Best fitness at generation 53: 75.66060606, number of tests: 11, average test length: 7
Best fitness at generation 54: 75.66363636, number of tests: 11, average test length: 7
Best fitness at generation 55: 75.66363636, number of tests: 11, average test length: 7
Best fitness at generation 56: 75.66666667, number of tests: 11, average test length: 7
Best fitness at generation 57: 75.66666667, number of tests: 11, average test length: 7
Best fitness at generation 58: 75.66969697, number of tests: 11, average test length: 6
Best fitness at generation 59: 77.58333333, number of tests: 12, average test length: 6
Best fitness at generation 60: 77.66969697, number of tests: 11, average test length: 6
Best fitness at generation 61: 79.58333333, number of tests: 12, average test length: 6
Best fitness at generation 62: 79.58611111, number of tests: 12, average test length: 6
Best fitness at generation 63: 79.58611111, number of tests: 12, average test length: 6
Best fitness at generation 64: 79.58611111, number of tests: 12, average test length: 6
Best fitness at generation 65: 79.58888889, number of tests: 12, average test length: 6
Best fitness at generation 66: 79.59166667, number of tests: 12, average test length: 6
Best fitness at generation 67: 80.47692308, number of tests: 13, average test length: 6
Best fitness at generation 68: 80.47692308, number of tests: 13, average test length: 6
Best fitness at generation 69: 83.37857143, number of tests: 14, average test length: 6
Best fitness at generation 70: 83.37857143, number of tests: 14, average test length: 6
Best fitness at generation 71: 83.38333333, number of tests: 14, average test length: 6
Best fitness at generation 72: 83.38571429, number of tests: 14, average test length: 6
Best fitness at generation 73: 83.38571429, number of tests: 14, average test length: 6
Best fitness at generation 74: 84.27555556, number of tests: 15, average test length: 6
Best fitness at generation 75: 84.27555556, number of tests: 15, average test length: 6
Best fitness at generation 76: 84.27777778, number of tests: 15, average test length: 6
Best fitness at generation 77: 84.27777778, number of tests: 15, average test length: 6
Best fitness at generation 78: 84.27777778, number of tests: 15, average test length: 6
Best fitness at generation 79: 84.27777778, number of tests: 15, average test length: 6
Best fitness at generation 80: 84.28000000, number of tests: 15, average test length: 6
Best fitness at generation 81: 84.28222222, number of tests: 15, average test length: 6
Best fitness at generation 82: 84.28444444, number of tests: 15, average test length: 6
Best fitness at generation 83: 84.28444444, number of tests: 15, average test length: 6
Best fitness at generation 84: 84.28666667, number of tests: 15, average test length: 6
Best fitness at generation 85: 84.28666667, number of tests: 15, average test length: 6
Best fitness at generation 86: 84.28888889, number of tests: 15, average test length: 6
Best fitness at generation 87: 85.18541667, number of tests: 16, average test length: 6
Best fitness at generation 88: 85.18541667, number of tests: 16, average test length: 6
Best fitness at generation 89: 85.18750000, number of tests: 16, average test length: 6
Best fitness at generation 90: 85.18958333, number of tests: 16, average test length: 6
Best fitness at generation 91: 85.19375000, number of tests: 16, average test length: 6
Best fitness at generation 92: 85.19375000, number of tests: 16, average test length: 6
Best fitness at generation 93: 85.19375000, number of tests: 16, average test length: 6
Best fitness at generation 94: 85.19375000, number of tests: 16, average test length: 6
Best fitness at generation 95: 86.19166667, number of tests: 16, average test length: 6
Best fitness at generation 96: 86.19166667, number of tests: 16, average test length: 6
Best fitness at generation 97: 86.19375000, number of tests: 16, average test length: 6
Best fitness at generation 98: 86.19583333, number of tests: 16, average test length: 6
Best fitness at generation 99: 86.19791667, number of tests: 16, average test length: 6
Best fitness at generation 100: 86.19791667, number of tests: 16, average test length: 6
Best fitness at generation 101: 86.20000000, number of tests: 16, average test length: 6
Best fitness at generation 102: 86.20000000, number of tests: 16, average test length: 6
Best fitness at generation 103: 86.20208333, number of tests: 16, average test length: 5
Best fitness at generation 104: 86.20416667, number of tests: 16, average test length: 5
Best fitness at generation 105: 86.20416667, number of tests: 16, average test length: 5
Best fitness at generation 106: 86.20625000, number of tests: 16, average test length: 5
Best fitness at generation 107: 86.20625000, number of tests: 16, average test length: 5
Best fitness at generation 108: 86.20833333, number of tests: 16, average test length: 5
Best fitness at generation 109: 86.20833333, number of tests: 16, average test length: 5
Best fitness at generation 110: 86.20833333, number of tests: 16, average test length: 5
Best fitness at generation 111: 86.21041667, number of tests: 16, average test length: 5
Best fitness at generation 112: 86.21041667, number of tests: 16, average test length: 5
Best fitness at generation 113: 86.21250000, number of tests: 16, average test length: 5
Best fitness at generation 114: 86.21250000, number of tests: 16, average test length: 5
Best fitness at generation 115: 86.21250000, number of tests: 16, average test length: 5
Best fitness at generation 116: 86.21250000, number of tests: 16, average test length: 5
Best fitness at generation 117: 86.21458333, number of tests: 16, average test length: 5
Best fitness at generation 118: 86.21666667, number of tests: 16, average test length: 5
Best fitness at generation 119: 86.21666667, number of tests: 16, average test length: 5
Best fitness at generation 120: 86.22291667, number of tests: 16, average test length: 5
Best fitness at generation 121: 86.22291667, number of tests: 16, average test length: 5
Best fitness at generation 122: 87.12941176, number of tests: 17, average test length: 5
Best fitness at generation 123: 87.12941176, number of tests: 17, average test length: 5
Best fitness at generation 124: 87.12941176, number of tests: 17, average test length: 5
Best fitness at generation 125: 87.12941176, number of tests: 17, average test length: 5
Best fitness at generation 126: 87.12941176, number of tests: 17, average test length: 5
Best fitness at generation 127: 87.13137255, number of tests: 17, average test length: 5
Best fitness at generation 128: 87.13333333, number of tests: 17, average test length: 5
Best fitness at generation 129: 87.13333333, number of tests: 17, average test length: 5
Best fitness at generation 130: 87.13529412, number of tests: 17, average test length: 4
Best fitness at generation 131: 87.13725490, number of tests: 17, average test length: 4
Best fitness at generation 132: 87.13921569, number of tests: 17, average test length: 4
Best fitness at generation 133: 87.14117647, number of tests: 17, average test length: 4
Best fitness at generation 134: 87.14509804, number of tests: 17, average test length: 4
Best fitness at generation 135: 87.14509804, number of tests: 17, average test length: 4
Best fitness at generation 136: 87.14509804, number of tests: 17, average test length: 4
Best fitness at generation 137: 87.14509804, number of tests: 17, average test length: 4
Best fitness at generation 138: 87.14509804, number of tests: 17, average test length: 4
Best fitness at generation 139: 87.14509804, number of tests: 17, average test length: 4
Best fitness at generation 140: 87.14705882, number of tests: 17, average test length: 4
Best fitness at generation 141: 87.14705882, number of tests: 17, average test length: 4
Best fitness at generation 142: 87.14705882, number of tests: 17, average test length: 4
Best fitness at generation 143: 87.14705882, number of tests: 17, average test length: 4
Best fitness at generation 144: 87.14705882, number of tests: 17, average test length: 4
Best fitness at generation 145: 87.14705882, number of tests: 17, average test length: 4
Best fitness at generation 146: 87.14705882, number of tests: 17, average test length: 4
Best fitness at generation 147: 87.14705882, number of tests: 17, average test length: 4
Best fitness at generation 148: 87.14901961, number of tests: 17, average test length: 4
Best fitness at generation 149: 87.14901961, number of tests: 17, average test length: 4
Best fitness at generation 150: 87.15098039, number of tests: 17, average test length: 4
Best fitness at generation 151: 87.15294118, number of tests: 17, average test length: 4
Best fitness at generation 152: 87.15294118, number of tests: 17, average test length: 4
Best fitness at generation 153: 87.15294118, number of tests: 17, average test length: 4
Best fitness at generation 154: 87.15294118, number of tests: 17, average test length: 4
Best fitness at generation 155: 87.15490196, number of tests: 17, average test length: 4
Best fitness at generation 156: 87.15490196, number of tests: 17, average test length: 4
Best fitness at generation 157: 87.15686275, number of tests: 17, average test length: 4
Best fitness at generation 158: 87.15882353, number of tests: 17, average test length: 4
Best fitness at generation 159: 87.15882353, number of tests: 17, average test length: 4
Best fitness at generation 160: 87.15882353, number of tests: 17, average test length: 4
Best fitness at generation 161: 87.16078431, number of tests: 17, average test length: 4
Best fitness at generation 162: 87.16078431, number of tests: 17, average test length: 4
Best fitness at generation 163: 87.16078431, number of tests: 17, average test length: 4
Best fitness at generation 164: 87.16274510, number of tests: 17, average test length: 4
Best fitness at generation 165: 87.16274510, number of tests: 17, average test length: 4
Best fitness at generation 166: 87.16470588, number of tests: 17, average test length: 4
Best fitness at generation 167: 87.16470588, number of tests: 17, average test length: 4
Best fitness at generation 168: 87.16470588, number of tests: 17, average test length: 4
Best fitness at generation 169: 87.16470588, number of tests: 17, average test length: 4
Best fitness at generation 170: 87.16470588, number of tests: 17, average test length: 4
Best fitness at generation 171: 87.16666667, number of tests: 17, average test length: 4
Best fitness at generation 172: 87.16666667, number of tests: 17, average test length: 4
Best fitness at generation 173: 87.16862745, number of tests: 17, average test length: 3
Best fitness at generation 174: 87.16862745, number of tests: 17, average test length: 3
Best fitness at generation 175: 87.17058824, number of tests: 17, average test length: 3
Best fitness at generation 176: 87.17058824, number of tests: 17, average test length: 3
Best fitness at generation 177: 87.17058824, number of tests: 17, average test length: 3
Best fitness at generation 178: 87.17254902, number of tests: 17, average test length: 3
Best fitness at generation 179: 87.17254902, number of tests: 17, average test length: 3
Best fitness at generation 180: 87.17254902, number of tests: 17, average test length: 3
Best fitness at generation 181: 87.17254902, number of tests: 17, average test length: 3
Best fitness at generation 182: 87.17450980, number of tests: 17, average test length: 3
Best fitness at generation 183: 88.06111111, number of tests: 18, average test length: 4
Best fitness at generation 184: 88.06111111, number of tests: 18, average test length: 4
Best fitness at generation 185: 88.96140351, number of tests: 19, average test length: 4
Best fitness at generation 186: 88.96491228, number of tests: 19, average test length: 4
Best fitness at generation 187: 88.96491228, number of tests: 19, average test length: 4
Best fitness at generation 188: 88.96491228, number of tests: 19, average test length: 4
Best fitness at generation 189: 88.96491228, number of tests: 19, average test length: 4
Best fitness at generation 190: 88.96491228, number of tests: 19, average test length: 4
Best fitness at generation 191: 88.96666667, number of tests: 19, average test length: 4
Best fitness at generation 192: 88.96666667, number of tests: 19, average test length: 4
Best fitness at generation 193: 88.96842105, number of tests: 19, average test length: 3
Best fitness at generation 194: 88.96842105, number of tests: 19, average test length: 3
Best fitness at generation 195: 88.96842105, number of tests: 19, average test length: 3
Best fitness at generation 196: 88.97017544, number of tests: 19, average test length: 3
Best fitness at generation 197: 88.97192982, number of tests: 19, average test length: 3
Best fitness at generation 198: 88.97192982, number of tests: 19, average test length: 3
Best fitness at generation 199: 88.97192982, number of tests: 19, average test length: 3
Best fitness at generation 200: 88.97368421, number of tests: 19, average test length: 3
Best fitness at generation 201: 88.97368421, number of tests: 19, average test length: 3
Best fitness at generation 202: 88.97543860, number of tests: 19, average test length: 3
Best fitness at generation 203: 88.97543860, number of tests: 19, average test length: 3
Best fitness at generation 204: 88.97543860, number of tests: 19, average test length: 3
Best fitness at generation 205: 88.97543860, number of tests: 19, average test length: 3
Best fitness at generation 206: 88.97719298, number of tests: 19, average test length: 3
Best fitness at generation 207: 88.97719298, number of tests: 19, average test length: 3
Best fitness at generation 208: 88.97719298, number of tests: 19, average test length: 3
Best fitness at generation 209: 88.97719298, number of tests: 19, average test length: 3
Best fitness at generation 210: 88.97894737, number of tests: 19, average test length: 3
Best fitness at generation 211: 88.97894737, number of tests: 19, average test length: 3
Best fitness at generation 212: 88.97894737, number of tests: 19, average test length: 3
Best fitness at generation 213: 88.98070175, number of tests: 19, average test length: 3
Best fitness at generation 214: 88.98070175, number of tests: 19, average test length: 3
Best fitness at generation 215: 88.98070175, number of tests: 19, average test length: 3
Best fitness at generation 216: 88.98070175, number of tests: 19, average test length: 3
Best fitness at generation 217: 88.98070175, number of tests: 19, average test length: 3
Best fitness at generation 218: 88.98070175, number of tests: 19, average test length: 3
Best fitness at generation 219: 88.98070175, number of tests: 19, average test length: 3
Best fitness at generation 220: 88.98070175, number of tests: 19, average test length: 3
Best fitness at generation 221: 88.98070175, number of tests: 19, average test length: 3
Best fitness at generation 222: 88.98070175, number of tests: 19, average test length: 3
Best fitness at generation 223: 88.98070175, number of tests: 19, average test length: 3
Best fitness at generation 224: 89.86833333, number of tests: 20, average test length: 3
Best fitness at generation 225: 89.86833333, number of tests: 20, average test length: 3
Best fitness at generation 226: 89.86833333, number of tests: 20, average test length: 3
Best fitness at generation 227: 89.87000000, number of tests: 20, average test length: 3
Best fitness at generation 228: 89.87000000, number of tests: 20, average test length: 3
Best fitness at generation 229: 89.87000000, number of tests: 20, average test length: 3
Best fitness at generation 230: 89.87166667, number of tests: 20, average test length: 3
Best fitness at generation 231: 89.87166667, number of tests: 20, average test length: 3
Best fitness at generation 232: 89.87333333, number of tests: 20, average test length: 3
Best fitness at generation 233: 89.87333333, number of tests: 20, average test length: 3
Best fitness at generation 234: 89.87333333, number of tests: 20, average test length: 3
Best fitness at generation 235: 89.87500000, number of tests: 20, average test length: 3
Best fitness at generation 236: 89.87666667, number of tests: 20, average test length: 3
Best fitness at generation 237: 89.87666667, number of tests: 20, average test length: 3
Best fitness at generation 238: 89.87666667, number of tests: 20, average test length: 3
Best fitness at generation 239: 89.87666667, number of tests: 20, average test length: 3
Best fitness at generation 240: 89.87666667, number of tests: 20, average test length: 3
Best fitness at generation 241: 89.87666667, number of tests: 20, average test length: 3
Best fitness at generation 242: 89.87666667, number of tests: 20, average test length: 3
Best fitness at generation 243: 89.87666667, number of tests: 20, average test length: 3
Best fitness at generation 244: 89.87833333, number of tests: 20, average test length: 3
Best fitness at generation 245: 89.87833333, number of tests: 20, average test length: 3
Best fitness at generation 246: 89.87833333, number of tests: 20, average test length: 3
Best fitness at generation 247: 89.88000000, number of tests: 20, average test length: 3
Best fitness at generation 248: 89.88166667, number of tests: 20, average test length: 3
Best fitness at generation 249: 89.88166667, number of tests: 20, average test length: 3
Best fitness at generation 250: 89.88166667, number of tests: 20, average test length: 3
Best fitness at generation 251: 89.88166667, number of tests: 20, average test length: 3
Best fitness at generation 252: 89.88166667, number of tests: 20, average test length: 3
Best fitness at generation 253: 89.88166667, number of tests: 20, average test length: 3
Best fitness at generation 254: 89.88166667, number of tests: 20, average test length: 3
Best fitness at generation 255: 89.88333333, number of tests: 20, average test length: 3
Best fitness at generation 256: 89.88333333, number of tests: 20, average test length: 3
Best fitness at generation 257: 89.88333333, number of tests: 20, average test length: 3
Best fitness at generation 258: 89.88500000, number of tests: 20, average test length: 3
Best fitness at generation 259: 89.88500000, number of tests: 20, average test length: 3
Best fitness at generation 260: 89.88500000, number of tests: 20, average test length: 3
Best fitness at generation 261: 89.88500000, number of tests: 20, average test length: 3
Best fitness at generation 262: 89.88500000, number of tests: 20, average test length: 3
Best fitness at generation 263: 89.88500000, number of tests: 20, average test length: 3
Best fitness at generation 264: 89.88500000, number of tests: 20, average test length: 3
Best fitness at generation 265: 89.88500000, number of tests: 20, average test length: 3
Best fitness at generation 266: 89.88500000, number of tests: 20, average test length: 3
Best fitness at generation 267: 89.88666667, number of tests: 20, average test length: 3
Best fitness at generation 268: 89.88666667, number of tests: 20, average test length: 3
Best fitness at generation 269: 89.88666667, number of tests: 20, average test length: 3
Best fitness at generation 270: 89.88666667, number of tests: 20, average test length: 3
Best fitness at generation 271: 89.88666667, number of tests: 20, average test length: 3
Best fitness at generation 272: 89.88666667, number of tests: 20, average test length: 3
Best fitness at generation 273: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 274: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 275: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 276: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 277: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 278: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 279: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 280: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 281: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 282: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 283: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 284: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 285: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 286: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 287: 89.88833333, number of tests: 20, average test length: 3
Best fitness at generation 288: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 289: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 290: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 291: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 292: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 293: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 294: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 295: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 296: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 297: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 298: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 299: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 300: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 301: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 302: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 303: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 304: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 305: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 306: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 307: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 308: 89.89000000, number of tests: 20, average test length: 3
Best fitness at generation 309: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 310: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 311: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 312: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 313: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 314: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 315: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 316: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 317: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 318: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 319: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 320: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 321: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 322: 89.89166667, number of tests: 20, average test length: 3
Best fitness at generation 323: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 324: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 325: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 326: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 327: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 328: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 329: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 330: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 331: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 332: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 333: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 334: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 335: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 336: 89.89333333, number of tests: 20, average test length: 3
Best fitness at generation 337: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 338: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 339: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 340: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 341: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 342: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 343: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 344: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 345: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 346: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 347: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 348: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 349: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 350: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 351: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 352: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 353: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 354: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 355: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 356: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 357: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 358: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 359: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 360: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 361: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 362: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 363: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 364: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 365: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 366: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 367: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 368: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 369: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 370: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 371: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 372: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 373: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 374: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 375: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 376: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 377: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 378: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 379: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 380: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 381: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 382: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 383: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 384: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 385: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 386: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 387: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 388: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 389: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 390: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 391: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 392: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 393: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 394: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 395: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 396: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 397: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 398: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 399: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 400: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 401: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 402: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 403: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 404: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 405: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 406: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 407: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 408: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 409: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 410: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 411: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 412: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 413: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 414: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 415: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 416: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 417: 89.89500000, number of tests: 20, average test length: 3
Best fitness at generation 418: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 419: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 420: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 421: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 422: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 423: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 424: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 425: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 426: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 427: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 428: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 429: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 430: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 431: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 432: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 433: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 434: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 435: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 436: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 437: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 438: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 439: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 440: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 441: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 442: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 443: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 444: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 445: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 446: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 447: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 448: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 449: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 450: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 451: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 452: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 453: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 454: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 455: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 456: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 457: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 458: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 459: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 460: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 461: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 462: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 463: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 464: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 465: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 466: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 467: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 468: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 469: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 470: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 471: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 472: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 473: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 474: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 475: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 476: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 477: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 478: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 479: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 480: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 481: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 482: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 483: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 484: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 485: 89.99122807, number of tests: 19, average test length: 3
Best fitness at generation 486: 90.88000000, number of tests: 20, average test length: 3
Best fitness at generation 487: 90.88000000, number of tests: 20, average test length: 3
Best fitness at generation 488: 90.88166667, number of tests: 20, average test length: 3
Best fitness at generation 489: 90.88166667, number of tests: 20, average test length: 3
Best fitness at generation 490: 90.88166667, number of tests: 20, average test length: 3
Best fitness at generation 491: 90.88166667, number of tests: 20, average test length: 3
Best fitness at generation 492: 90.88166667, number of tests: 20, average test length: 3
Best fitness at generation 493: 90.88166667, number of tests: 20, average test length: 3
Best fitness at generation 494: 90.88333333, number of tests: 20, average test length: 3
Best fitness at generation 495: 90.88333333, number of tests: 20, average test length: 3
Best fitness at generation 496: 90.88333333, number of tests: 20, average test length: 3
Best fitness at generation 497: 90.88333333, number of tests: 20, average test length: 3
Best fitness at generation 498: 90.88333333, number of tests: 20, average test length: 3
Best fitness at generation 499: 90.88500000, number of tests: 20, average test length: 3
Best fitness at generation 500: 90.88500000, number of tests: 20, average test length: 3
Best fitness at generation 501: 90.88500000, number of tests: 20, average test length: 3
Best fitness at generation 502: 90.88500000, number of tests: 20, average test length: 3
Best fitness at generation 503: 90.88500000, number of tests: 20, average test length: 3
Best fitness at generation 504: 90.88500000, number of tests: 20, average test length: 3
Best fitness at generation 505: 90.88500000, number of tests: 20, average test length: 3
Best fitness at generation 506: 90.88500000, number of tests: 20, average test length: 3
Best fitness at generation 507: 90.88500000, number of tests: 20, average test length: 3
Best fitness at generation 508: 90.88500000, number of tests: 20, average test length: 3
Best fitness at generation 509: 90.88500000, number of tests: 20, average test length: 3
Best fitness at generation 510: 90.88500000, number of tests: 20, average test length: 3
Best fitness at generation 511: 90.88666667, number of tests: 20, average test length: 3
Best fitness at generation 512: 91.88500000, number of tests: 20, average test length: 3
Best fitness at generation 513: 91.88500000, number of tests: 20, average test length: 3
Best fitness at generation 514: 91.88500000, number of tests: 20, average test length: 3
Best fitness at generation 515: 91.88500000, number of tests: 20, average test length: 3
Best fitness at generation 516: 91.88500000, number of tests: 20, average test length: 3
Best fitness at generation 517: 91.88500000, number of tests: 20, average test length: 3
Best fitness at generation 518: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 519: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 520: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 521: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 522: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 523: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 524: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 525: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 526: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 527: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 528: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 529: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 530: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 531: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 532: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 533: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 534: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 535: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 536: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 537: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 538: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 539: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 540: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 541: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 542: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 543: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 544: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 545: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 546: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 547: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 548: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 549: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 550: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 551: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 552: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 553: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 554: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 555: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 556: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 557: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 558: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 559: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 560: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 561: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 562: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 563: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 564: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 565: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 566: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 567: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 568: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 569: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 570: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 571: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 572: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 573: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 574: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 575: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 576: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 577: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 578: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 579: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 580: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 581: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 582: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 583: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 584: 91.88666667, number of tests: 20, average test length: 3
Best fitness at generation 585: 92.77777778, number of tests: 21, average test length: 3
Best fitness at generation 586: 92.77777778, number of tests: 21, average test length: 3
Best fitness at generation 587: 92.77777778, number of tests: 21, average test length: 3
Best fitness at generation 588: 92.77777778, number of tests: 21, average test length: 3
Best fitness at generation 589: 92.77777778, number of tests: 21, average test length: 3
Best fitness at generation 590: 92.77777778, number of tests: 21, average test length: 3
Best fitness at generation 591: 92.77936508, number of tests: 21, average test length: 3
Best fitness at generation 592: 92.77936508, number of tests: 21, average test length: 3
Best fitness at generation 593: 92.77936508, number of tests: 21, average test length: 3
Best fitness at generation 594: 92.77936508, number of tests: 21, average test length: 3
Best fitness at generation 595: 92.77936508, number of tests: 21, average test length: 3
Best fitness at generation 596: 92.77936508, number of tests: 21, average test length: 3
Best fitness at generation 597: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 598: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 599: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 600: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 601: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 602: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 603: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 604: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 605: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 606: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 607: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 608: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 609: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 610: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 611: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 612: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 613: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 614: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 615: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 616: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 617: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 618: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 619: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 620: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 621: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 622: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 623: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 624: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 625: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 626: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 627: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 628: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 629: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 630: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 631: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 632: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 633: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 634: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 635: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 636: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 637: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 638: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 639: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 640: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 641: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 642: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 643: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 644: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 645: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 646: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 647: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 648: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 649: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 650: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 651: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 652: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 653: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 654: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 655: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 656: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 657: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 658: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 659: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 660: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 661: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 662: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 663: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 664: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 665: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 666: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 667: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 668: 92.78095238, number of tests: 21, average test length: 3
Best fitness at generation 669: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 670: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 671: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 672: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 673: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 674: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 675: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 676: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 677: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 678: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 679: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 680: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 681: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 682: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 683: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 684: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 685: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 686: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 687: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 688: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 689: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 690: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 691: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 692: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 693: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 694: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 695: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 696: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 697: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 698: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 699: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 700: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 701: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 702: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 703: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 704: 92.78253968, number of tests: 21, average test length: 3
Best fitness at generation 705: 92.78412698, number of tests: 21, average test length: 3
Best fitness at generation 706: 92.78412698, number of tests: 21, average test length: 3
Best fitness at generation 707: 92.78412698, number of tests: 21, average test length: 3
Best fitness at generation 708: 92.78412698, number of tests: 21, average test length: 3
Best fitness at generation 709: 92.78412698, number of tests: 21, average test length: 3
Best fitness at generation 710: 92.78412698, number of tests: 21, average test length: 3
Best fitness at generation 711: 92.78412698, number of tests: 21, average test length: 3
Best fitness at generation 712: 92.78412698, number of tests: 21, average test length: 3
Best fitness at generation 713: 92.78412698, number of tests: 21, average test length: 3
Best fitness at generation 714: 92.78571429, number of tests: 21, average test length: 3
Best fitness at generation 715: 92.78571429, number of tests: 21, average test length: 3
Best fitness at generation 716: 92.78571429, number of tests: 21, average test length: 3
Best fitness at generation 717: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 718: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 719: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 720: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 721: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 722: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 723: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 724: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 725: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 726: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 727: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 728: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 729: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 730: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 731: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 732: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 733: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 734: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 735: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 736: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 737: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 738: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 739: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 740: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 741: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 742: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 743: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 744: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 745: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 746: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 747: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 748: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 749: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 750: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 751: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 752: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 753: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 754: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 755: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 756: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 757: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 758: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 759: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 760: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 761: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 762: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 763: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 764: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 765: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 766: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 767: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 768: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 769: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 770: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 771: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 772: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 773: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 774: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 775: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 776: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 777: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 778: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 779: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 780: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 781: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 782: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 783: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 784: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 785: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 786: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 787: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 788: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 789: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 790: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 791: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 792: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 793: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 794: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 795: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 796: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 797: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 798: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 799: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 800: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 801: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 802: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 803: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 804: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 805: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 806: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 807: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 808: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 809: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 810: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 811: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 812: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 813: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 814: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 815: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 816: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 817: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 818: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 819: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 820: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 821: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 822: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 823: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 824: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 825: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 826: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 827: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 828: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 829: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 830: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 831: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 832: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 833: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 834: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 835: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 836: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 837: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 838: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 839: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 840: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 841: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 842: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 843: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 844: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 845: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 846: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 847: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 848: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 849: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 850: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 851: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 852: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 853: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 854: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 855: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 856: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 857: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 858: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 859: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 860: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 861: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 862: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 863: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 864: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 865: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 866: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 867: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 868: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 869: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 870: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 871: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 872: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 873: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 874: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 875: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 876: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 877: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 878: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 879: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 880: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 881: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 882: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 883: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 884: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 885: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 886: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 887: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 888: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 889: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 890: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 891: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 892: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 893: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 894: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 895: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 896: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 897: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 898: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 899: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 900: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 901: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 902: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 903: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 904: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 905: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 906: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 907: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 908: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 909: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 910: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 911: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 912: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 913: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 914: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 915: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 916: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 917: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 918: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 919: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 920: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 921: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 922: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 923: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 924: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 925: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 926: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 927: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 928: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 929: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 930: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 931: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 932: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 933: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 934: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 935: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 936: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 937: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 938: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 939: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 940: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 941: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 942: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 943: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 944: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 945: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 946: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 947: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 948: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 949: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 950: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 951: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 952: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 953: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 954: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 955: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 956: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 957: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 958: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 959: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 960: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 961: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 962: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 963: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 964: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 965: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 966: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 967: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 968: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 969: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 970: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 971: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 972: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 973: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 974: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 975: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 976: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 977: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 978: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 979: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 980: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 981: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 982: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 983: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 984: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 985: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 986: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 987: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 988: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 989: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 990: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 991: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 992: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 993: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 994: 92.78730159, number of tests: 21, average test length: 3
Best fitness at generation 995: 93.66515152, number of tests: 22, average test length: 4
Best fitness at generation 996: 93.66515152, number of tests: 22, average test length: 4
Best fitness at generation 997: 93.66515152, number of tests: 22, average test length: 4
Best fitness at generation 998: 93.66515152, number of tests: 22, average test length: 4
Best fitness at generation 999: 93.66515152, number of tests: 22, average test length: 4
Best fitness at generation 1000: 93.66515152, number of tests: 22, average test length: 4
Best Test Suite:
[[[-1, [766, 152, 8]], [4, []], [0, [321]], [4, []], [4, []], [4, []], [2, [12]], [4, []], [1, [295]], [4, []]], [[-1, [180, 973, 4]], [4, []]], [[-1, [471, 962, 141]], [0, [762]], [2, [19]], [4, []]], [[-1, [860, 375, 150]], [5, []], [1, [787]], [0, [488]], [5, []], [5, []]], [[-1, [292, 264, 119]], [1, [762]], [5, []], [4, []]], [[-1, [25, 890, 31]], [2, [16]], [4, []]], [[-1, [371, 169, -1]]], [[-1, [560, 772, 60]], [5, []]], [[-1, [552, -1, 48]]], [[-1, [461, 786, 6]], [0, [631]], [4, []], [1, [523]], [4, []]], [[-1, [485, 541, 10]], [4, []]], [[-1, [333, 749, 43]], [2, [1]]], [[-1, [365, 44, 19]], [1, [561]], [4, []]], [[-1, [982, 41, 15]], [4, []]], [[-1, [400, 136, 3]], [4, []]], [[-1, [316, 151, 11]], [4, []]], [[-1, [372, 785, 6]], [4, []]], [[-1, [-1, 348, 55]]], [[-1, [602, 915, 89]], [1, [650]], [2, [19]], [4, []], [2, [102]], [0, [481]], [5, []]], [[-1, [531, 919, 15]], [0, [628]], [4, []], [2, [12]], [4, []]], [[-1, [474, 630, 18]], [4, []], [5, []], [4, []], [4, []]], [[-1, [507, 368, 37]], [2, [2]], [4, []], [2, [109]], [2, [52]], [3, []], [1, [420]], [5, []], [4, []], [5, []], [2, [37]], [4, []], [1, [957]], [0, [777]], [2, [36]], [3, []], [0, [74]], [5, []]]]
Best Fitness: 93.6651515151515
Number of generations used: 1001
Number of tests: 22
Average test length: 4


==> example_tests/test_bmi_calculator_automated_statement.py.txt <==
import bmi_calculator
import pytest

def test_0():
	cut = bmi_calculator.BMICalc(120,860,13)
	cut.classifyBMI_teensAndChildren()

def test_1():
	cut = bmi_calculator.BMICalc(151,769,97)
	cut.age = 8
	cut.classifyBMI_teensAndChildren()

def test_2():
	cut = bmi_calculator.BMICalc(43,243,59)
	cut.classifyBMI_adults()
	cut.height = 526
	cut.classifyBMI_adults()
	cut.classifyBMI_adults()

def test_3():
	cut = bmi_calculator.BMICalc(118,379,4)
	cut.height = 668
	cut.classifyBMI_teensAndChildren()
	cut.weight = 953
	cut.classifyBMI_teensAndChildren()

def test_4():
	cut = bmi_calculator.BMICalc(598,403,146)
	cut.age = 7
	cut.classifyBMI_teensAndChildren()

def test_5():
	cut = bmi_calculator.BMICalc(374,343,17)
	cut.age = 123
	cut.classifyBMI_adults()
	cut.age = 18
	cut.classifyBMI_teensAndChildren()
	cut.weight = 396
	cut.classifyBMI_teensAndChildren()

def test_6():
	cut = bmi_calculator.BMICalc(476,779,46)
	cut.age = 6
	cut.classifyBMI_teensAndChildren()

def test_7():
	cut = bmi_calculator.BMICalc(609,-1,94)

def test_8():
	cut = bmi_calculator.BMICalc(982,35,62)
	cut.age = 9
	cut.classifyBMI_teensAndChildren()

def test_9():
	cut = bmi_calculator.BMICalc(550,193,18)
	cut.classifyBMI_teensAndChildren()

def test_10():
	cut = bmi_calculator.BMICalc(443,74,-1)

def test_11():
	cut = bmi_calculator.BMICalc(491,712,20)
	cut.classifyBMI_adults()

def test_12():
	cut = bmi_calculator.BMICalc(559,667,13)
	cut.classifyBMI_teensAndChildren()

def test_13():
	cut = bmi_calculator.BMICalc(813,233,30)
	cut.height = 482
	cut.weight = 885
	cut.classifyBMI_adults()

def test_14():
	cut = bmi_calculator.BMICalc(407,326,1)

def test_15():
	cut = bmi_calculator.BMICalc(584,861,15)
	cut.classifyBMI_teensAndChildren()
	cut.height = -1

def test_16():
	cut = bmi_calculator.BMICalc(896,536,11)
	cut.classifyBMI_teensAndChildren()

def test_17():
	cut = bmi_calculator.BMICalc(608,717,6)
	cut.classifyBMI_teensAndChildren()
	cut.age = 91
	cut.classifyBMI_teensAndChildren()
	cut.classifyBMI_teensAndChildren()

def test_18():
	cut = bmi_calculator.BMICalc(172,345,15)
	cut.classifyBMI_teensAndChildren()
	cut.height = 705
	cut.classifyBMI_teensAndChildren()
	cut.classifyBMI_teensAndChildren()

def test_19():
	cut = bmi_calculator.BMICalc(288,515,18)
	cut.classifyBMI_teensAndChildren()

def test_20():
	cut = bmi_calculator.BMICalc(512,574,9)
	cut.classifyBMI_teensAndChildren()
	cut.classifyBMI_adults()

def test_21():
	cut = bmi_calculator.BMICalc(488,141,62)
	cut.weight = 563
	cut.age = 14
	cut.classifyBMI_teensAndChildren()

